Inverse Compton emission from heavy WIMP annihilations in the Galactic Centre

A thermal relic WIMP remains a prime candidate for the nature of Dark Matter, particularly for the more poorly constrained case of a heavy ($\gtrsim$ 1 TeV) WIMP. The highest fluxes from WIMP annihilations are expected in the region of the Galactic Centre (GC) where current and near future gamma-ray observatories can be exploited to place tight limits on the WIMP paradigm. It is regularly noted that the annihilation flux of gammas will be accompanied by charged secondary particles which can produce 'delayed' inverse Compton (IC) gamma-ray emission, but this component is often neglected in indirect Dark Matter searches. In this work the inverse Compton emission is studied for the specific conditions of heavy WIMP annihilation in the GC. Using models for the magnetic and radiation fields of the region, and taking into consideration the transport of secondary particles, we find that for TeV WIMPs the IC component cannot be neglected in the GC, with the particles produced cooling within the region rather than propagating out in to the Galaxy. This effect changes the predicted spectral shape substantially and thus boosts the detection prospects for heavy WIMPs.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



